Probing supermassive black hole growth and its dependence on stellar mass and star-formation rate in low-redshift galaxies

We present an improved study of the relation between supermassive black hole growth and their host galaxy properties in the local Universe (z < 0.33). To this end, we build an extensive sample combining spectroscopic measurements of star-formation rate (SFR) and stellar mass from Sloan Digital Sky Survey, with specific Black Hole accretion rate (sBHAR, $\lambda_{\mathrm{sBHAR}} \propto L_{\mathrm{X}}/\mathcal{M}_{\ast}$) derived from the XMM-Newton Serendipitous Source Catalogue (3XMM-DR8) and the Chandra Source Catalogue (CSC 2.0). We find that the sBHAR probability distribution for both star-forming and quiescent galaxies has a power-law shape peaking at $\log\lambda_{\mathrm{sBHAR}}\sim -3.5$ and declining toward lower sBHAR in all stellar mass ranges. This finding confirms the decrease of AGN activity in the local Universe compared to higher redshifts. We observe a significant correlation between $\log\,\lambda_{\mathrm{sBHAR}}$ and $\log\,{\mathrm{SFR}}$ in almost all stellar mass ranges, but the relation is shallower compared to higher redshifts, indicating a reduced availability of accreting material in the local Universe. At the same time, the BHAR-to-SFR ratio for star-forming galaxies strongly correlates with stellar mass, supporting the scenario where both AGN activity and stellar formation primarily depend on the stellar mass via fuelling by a common gas reservoir. Conversely, this ratio remains constant for quiescent galaxies, possibly indicating the existence of the different physical mechanisms responsible for AGN fuelling or different accretion mode in quiescent galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
